Real-time Prediction of COVID-19 related Mortality using Electronic Health Records

Coronavirus Disease 2019 (COVID-19) is an emerging respiratory disease caused by the severe acute respiratory syndrome coronavirus 2 (SARS-CoV-2) with rapid human-to-human transmission and a high case fatality rate particularly in older patients. Due to the exponential growth of infections, many healthcare systems across the world are under pressure to care for increasing amounts of at-risk patients. Given the high number of infected patients, identifying patients with the highest mortality risk early is critical to enable effective intervention and optimal prioritisation of care. Here, we present the COVID-19 Early Warning System (CovEWS), a clinical risk scoring system for assessing COVID-19 related mortality risk. CovEWS provides continuous real-time risk scores for individual patients with clinically meaningful predictive performance up to 192 hours (8 days) in advance, and is automatically derived from patients' electronic health records (EHRs) using machine learning. We trained and evaluated CovEWS using de-identified data from a cohort of 66430 COVID-19 positive patients seen at over 69 healthcare institutions in the United States (US), Australia, Malaysia and India amounting to an aggregated total of over 2863 years of patient observation time. On an external test cohort of 5005 patients, CovEWS predicts COVID-19 related mortality from $78.8\%$ ($95\%$ confidence interval [CI]: $76.0$, $84.7\%$) to $69.4\%$ ($95\%$ CI: $57.6, 75.2\%$) specificity at a sensitivity greater than $95\%$ between respectively 1 and 192 hours prior to observed mortality events - significantly outperforming existing generic and COVID-19 specific clinical risk scores. CovEWS could enable clinicians to intervene at an earlier stage, and may therefore help in preventing or mitigating COVID-19 related mortality.

==> data/cohort.asian.txt <==
a  b  c
{Patients [\#]}  \numprint{513}  -
{COVID-19 [\%]}  100.00  -
{Hispanic [\%]}  2.92  -
{Black [\%]}  0.00  -
{Caucasian [\%]}  0.00  -
{Asian [\%]}  100.00  -
{Inpatient admission [\%]}  31.19  -
{ICU admission [\%]}  5.07  -
{Mortality [\%]}  4.87  -
{Female [\%]}  54.00  -
{Age [years]}  {48.00 (28.00, 74.00)}  -
{Weight [kg]}  {68.04 (52.64, 93.31)}  44.83
{Height [cm]}  {162.56 (152.40, 175.26)}  48.15
{BMI [kg/m$^2$]}  {26.16 (20.74, 32.21)}  47.76
{Intubation [\%]}  5.85  -
{Temperature [°C]}  {36.90 (36.50, 37.80)}  38.60
{SpO$_2$ [\%]}  {96.50 (93.06, 99.00)}  38.21
{Heart rate [/min]}  {86.22 (70.10, 103.48)}  39.96
{Respiratory rate [/min]}  {19.00 (16.00, 24.99)}  42.50
{Dyspnea [\%]}  52.44  -
{Sys. blood pressure [mmHg]}  {121.32 (103.58, 143.57)}  41.13
{Dias. blood pressure [mmHg]}  {73.89 (61.02, 87.61)}  41.13
{Kidney disease [\%]}  7.99  -
{Ischemic heart disease [\%]}  13.84  -
{Other heart diseases [\%]}  43.86  -
{Cerebovascular disease [\%]}  7.99  -
{Hypertension [\%]}  34.11  -
{Diabetes [\%]}  22.81  -
{Hyperlipidemia [\%]}  34.89  -
{Cancer [\%]}  12.87  -
{COPD [\%]}  2.73  -
{Asthma [\%]}  10.33  -
{Pulmonary embolism [\%]}  1.36  -
{Connective tissue disease [\%]}  1.17  -
{Inflamatory bowel disease [\%]}  0.58  -
{Osteoarthritis [\%]}  10.92  -
{Rheumatroid arthritis [\%]}  15.20  -
{HIV [\%]}  0.19  -
{Smoking (never)}  53.22  35.09
{Smoking (previous)}  8.58  35.09
{Smoking (current)}  3.12  35.09
{Smoking (unknown)}  0.00  35.09
{White blood cells [10*3/ul]}  {7.06 (4.52, 12.35)}  51.46
{Neutrophil [\%]}  {73.31 (54.24, 85.30)}  52.24
{Lymphocytes [\%]}  {17.00 (6.98, 35.06)}  52.24
{Eosinophil [\%]}  {0.70 (0.00, 2.25)}  52.83
{Basophil [\%]}  {0.18 (0.00, 0.70)}  53.02
{Platelets [10*3/ul]}  {242.33 (143.58, 348.74)}  51.27
{C-reactive protein [mg/l]}  {79.08 (21.48, 176.79)}  65.89
{hs. C-reactive protein [mg/l]}  {60.42 (3.95, 167.75)}  96.88
{Procalcitonin [ng/ml]}  {0.32 (0.04, 2.83)}  73.49
{Fibrin D-dimer [mg/l]}  {0.57 (0.25, 3.28)}  95.13
{Ferritin [ng/ml]}  {911.01 (152.40, 3397.40)}  65.50
{Cardiac Troponin T [ng/ml]}  {0.03 (0.00, 0.49)}  67.84
{Creatinine [mg/dl]}  {0.87 (0.57, 2.02)}  51.46
{Lactate dehydrogenase [U/l]}  {394.50 (217.40, 719.21)}  67.84
{GGT [U/l]}  {73.02 (25.05, 392.52)}  93.37
{AAT [U/l]}  {44.67 (22.07, 133.48)}  56.14
{Creatine kinase [U/l]}  {133.20 (42.94, 643.30)}  73.68
{Bilirubin [mg/dl]}  {0.58 (0.30, 1.05)}  55.95
{Albumin [g/dl]}  {3.40 (2.30, 4.40)}  55.95
{IL-6 [pg/ml]}  {31.00 (7.88, 206.45)}  88.30
{pH}  {7.41 (7.25, 7.46)}  80.31
{PCO$_2$ [mmHg]}  {42.04 (32.32, 57.66)}  86.35
{PaO$_2$ [mmHg]}  {97.29 (66.18, 129.43)}  86.35
{HCO$_3$ [mmol/l]}  {24.62 (18.52, 29.20)}  76.61
{CO$_2$ [mmol/l]}  {24.00 (19.39, 27.04)}  53.61


==> data/cohort.black.txt <==
a  b
{Patients [\#]}  \numprint{3312}
{COVID-19 [\%]}  100.00
{Hispanic [\%]}  2.48
{Black [\%]}  100.00
{Caucasian [\%]}  0.00
{Asian [\%]}  0.00
{Inpatient admission [\%]}  36.78
{ICU admission [\%]}  9.87
{Mortality [\%]}  5.10
{Female [\%]}  60.27
{Age [years]}  {52.00 (28.00, 76.00)}
{Weight [kg]}  {89.45 (63.50, 125.35)}
{Height [cm]}  {168.91 (157.48, 183.00)}
{BMI [kg/m$^2$]}  {31.40 (23.00, 43.66)}
{Intubation [\%]}  5.01
{Temperature [°C]}  {36.94 (36.50, 37.65)}
{SpO$_2$ [\%]}  {96.81 (94.00, 99.00)}
{Heart rate [/min]}  {85.86 (70.32, 103.33)}
{Respiratory rate [/min]}  {18.68 (16.00, 24.00)}
{Dyspnea [\%]}  61.50
{Sys. blood pressure [mmHg]}  {127.87 (111.57, 150.00)}
{Dias. blood pressure [mmHg]}  {75.30 (63.36, 89.21)}
{Kidney disease [\%]}  18.39
{Ischemic heart disease [\%]}  18.75
{Other heart diseases [\%]}  62.98
{Cerebovascular disease [\%]}  11.35
{Hypertension [\%]}  57.49
{Diabetes [\%]}  33.24
{Hyperlipidemia [\%]}  41.67
{Cancer [\%]}  23.19
{COPD [\%]}  9.09
{Asthma [\%]}  19.72
{Pulmonary embolism [\%]}  3.74
{Connective tissue disease [\%]}  3.47
{Inflamatory bowel disease [\%]}  1.00
{Osteoarthritis [\%]}  25.39
{Rheumatroid arthritis [\%]}  36.11
{HIV [\%]}  1.03
{Smoking (never)}  46.23
{Smoking (previous)}  15.76
{Smoking (current)}  6.16
{Smoking (unknown)}  0.00
{White blood cells [10*3/ul]}  {6.75 (3.95, 12.33)}
{Neutrophil [\%]}  {71.00 (50.50, 84.74)}
{Lymphocytes [\%]}  {18.05 (7.44, 37.02)}
{Eosinophil [\%]}  {0.49 (0.00, 2.40)}
{Basophil [\%]}  {0.30 (0.00, 1.00)}
{Platelets [10*3/ul]}  {236.00 (148.38, 369.84)}
{C-reactive protein [mg/l]}  {70.00 (11.29, 172.50)}
{hs. C-reactive protein [mg/l]}  {56.90 (9.20, 125.00)}
{Procalcitonin [ng/ml]}  {0.18 (0.04, 3.84)}
{Fibrin D-dimer [mg/l]}  {1.14 (0.32, 7.28)}
{Ferritin [ng/ml]}  {574.83 (113.85, 2446.07)}
{Cardiac Troponin T [ng/ml]}  {0.01 (0.00, 0.13)}
{Creatinine [mg/dl]}  {1.01 (0.67, 2.90)}
{Lactate dehydrogenase [U/l]}  {347.00 (209.28, 602.25)}
{GGT [U/l]}  {40.67 (20.00, 287.43)}
{AAT [U/l]}  {34.00 (18.00, 85.45)}
{Creatine kinase [U/l]}  {171.35 (49.50, 908.83)}
{Bilirubin [mg/dl]}  {0.50 (0.28, 1.00)}
{Albumin [g/dl]}  {3.43 (2.56, 4.20)}
{IL-6 [pg/ml]}  {19.00 (6.48, 178.40)}
{pH}  {7.40 (7.29, 7.48)}
{PCO$_2$ [mmHg]}  {40.38 (29.63, 53.60)}
{PaO$_2$ [mmHg]}  {87.30 (61.06, 136.69)}
{HCO$_3$ [mmol/l]}  {25.00 (19.97, 29.70)}
{CO$_2$ [mmol/l]}  {24.20 (20.33, 28.26)}


==> data/cohort.caucasian.txt <==
a  b  c
{Patients [\#]}  \numprint{7010}  -
{COVID-19 [\%]}  100.00  -
{Hispanic [\%]}  7.89  -
{Black [\%]}  0.00  -
{Caucasian [\%]}  100.00  -
{Asian [\%]}  0.00  -
{Inpatient admission [\%]}  29.60  -
{ICU admission [\%]}  7.02  -
{Mortality [\%]}  6.36  -
{Female [\%]}  53.88  0.01
{Age [years]}  {58.00 (29.00, 84.00)}  -
{Weight [kg]}  {82.78 (58.21, 117.52)}  44.22
{Height [cm]}  {167.64 (154.94, 182.88)}  48.96
{BMI [kg/m$^2$]}  {28.93 (21.81, 40.10)}  47.28
{Intubation [\%]}  4.15  -
{Temperature [°C]}  {36.85 (36.40, 37.60)}  41.04
{SpO$_2$ [\%]}  {96.00 (93.04, 98.59)}  38.33
{Heart rate [/min]}  {83.00 (67.00, 101.00)}  39.93
{Respiratory rate [/min]}  {18.63 (16.00, 23.70)}  46.16
{Dyspnea [\%]}  59.49  -
{Sys. blood pressure [mmHg]}  {124.67 (108.34, 145.26)}  41.37
{Dias. blood pressure [mmHg]}  {72.38 (61.00, 86.00)}  41.37
{Kidney disease [\%]}  14.47  -
{Ischemic heart disease [\%]}  21.97  -
{Other heart diseases [\%]}  59.39  -
{Cerebovascular disease [\%]}  13.27  -
{Hypertension [\%]}  50.07  -
{Diabetes [\%]}  23.79  -
{Hyperlipidemia [\%]}  48.15  -
{Cancer [\%]}  26.73  -
{COPD [\%]}  11.57  -
{Asthma [\%]}  15.82  -
{Pulmonary embolism [\%]}  2.87  -
{Connective tissue disease [\%]}  3.17  -
{Inflamatory bowel disease [\%]}  2.00  -
{Osteoarthritis [\%]}  27.92  -
{Rheumatroid arthritis [\%]}  32.13  -
{HIV [\%]}  0.46  -
{Smoking (never)}  40.30  37.69
{Smoking (previous)}  18.13  37.69
{Smoking (current)}  3.88  37.69
{Smoking (unknown)}  0.00  37.69
{White blood cells [10*3/ul]}  {7.00 (4.24, 12.28)}  49.37
{Neutrophil [\%]}  {71.00 (53.31, 84.05)}  51.16
{Lymphocytes [\%]}  {17.67 (7.41, 34.00)}  51.16
{Eosinophil [\%]}  {0.95 (0.00, 3.00)}  51.85
{Basophil [\%]}  {0.30 (0.00, 1.00)}  51.94
{Platelets [10*3/ul]}  {229.00 (141.20, 352.53)}  49.40
{C-reactive protein [mg/l]}  {73.83 (9.00, 183.42)}  70.14
{hs. C-reactive protein [mg/l]}  {57.00 (4.50, 170.20)}  96.56
{Procalcitonin [ng/ml]}  {0.16 (0.04, 1.90)}  81.63
{Fibrin D-dimer [mg/l]}  {0.93 (0.29, 3.70)}  92.50
{Ferritin [ng/ml]}  {540.20 (90.23, 2015.77)}  71.21
{Cardiac Troponin T [ng/ml]}  {0.02 (0.00, 0.19)}  71.64
{Creatinine [mg/dl]}  {0.89 (0.61, 1.88)}  49.10
{Lactate dehydrogenase [U/l]}  {312.00 (186.50, 558.85)}  73.27
{GGT [U/l]}  {43.00 (11.00, 247.54)}  97.39
{AAT [U/l]}  {31.33 (17.00, 81.94)}  54.27
{Creatine kinase [U/l]}  {100.47 (31.23, 593.24)}  80.60
{Bilirubin [mg/dl]}  {0.50 (0.30, 1.00)}  54.25
{Albumin [g/dl]}  {3.43 (2.50, 4.50)}  53.97
{IL-6 [pg/ml]}  {21.67 (7.00, 165.00)}  95.91
{pH}  {7.40 (7.28, 7.48)}  84.75
{PCO$_2$ [mmHg]}  {41.40 (30.00, 55.91)}  88.32
{PaO$_2$ [mmHg]}  {86.64 (59.00, 130.00)}  88.36
{HCO$_3$ [mmol/l]}  {25.00 (20.00, 30.53)}  79.97
{CO$_2$ [mmol/l]}  {24.59 (20.86, 28.71)}  50.64


==> data/cohort.ext.txt <==
a  b  c
{Patients [\#]}  \numprint{5005}  -
{COVID-19 [\%]}  100.00  -
{Hispanic [\%]}  5.57  -
{Black [\%]}  37.74  -
{Caucasian [\%]}  40.28  -
{Asian [\%]}  3.30  -
{Inpatient admission [\%]}  n/a  100.00
{ICU admission [\%]}  n/a  100.00
{Mortality [\%]}  6.91  -
{Female [\%]}  53.67  -
{Age [years]}  {55.00 (30.00, 78.00)}  -
{Weight [kg]}  {n/a}  100.00
{Height [cm]}  {n/a}  100.00
{BMI [kg/m$^2$]}  {28.19 (19.35, 36.57)}  79.02
{Intubation [\%]}  9.53  -
{Temperature [°C]}  {36.94 (36.28, 37.56)}  84.06
{SpO$_2$ [\%]}  {95.00 (90.71, 98.00)}  82.44
{Heart rate [/min]}  {84.56 (66.48, 103.00)}  79.82
{Respiratory rate [/min]}  {18.50 (16.00, 24.93)}  75.42
{Dyspnea [\%]}  48.09  -
{Sys. blood pressure [mmHg]}  {126.00 (107.00, 148.00)}  42.12
{Dias. blood pressure [mmHg]}  {73.50 (60.10, 87.00)}  42.12
{Kidney disease [\%]}  14.53  -
{Ischemic heart disease [\%]}  15.26  -
{Other heart diseases [\%]}  56.36  -
{Cerebovascular disease [\%]}  10.51  -
{Hypertension [\%]}  48.37  -
{Diabetes [\%]}  28.45  -
{Hyperlipidemia [\%]}  38.26  -
{Cancer [\%]}  21.80  -
{COPD [\%]}  8.31  -
{Asthma [\%]}  16.62  -
{Pulmonary embolism [\%]}  3.66  -
{Connective tissue disease [\%]}  4.38  -
{Inflamatory bowel disease [\%]}  1.20  -
{Osteoarthritis [\%]}  18.02  -
{Rheumatroid arthritis [\%]}  21.14  -
{HIV [\%]}  0.90  -
{Smoking (never)}  0.00  100.00
{Smoking (previous)}  0.00  100.00
{Smoking (current)}  0.00  100.00
{Smoking (unknown)}  0.00  100.00
{White blood cells [10*3/ul]}  {7.12 (4.46, 13.08)}  96.72
{Neutrophil [\%]}  {72.10 (54.65, 85.48)}  97.16
{Lymphocytes [\%]}  {13.01 (5.28, 28.53)}  91.13
{Eosinophil [\%]}  {1.45 (0.15, 3.96)}  92.71
{Basophil [\%]}  {0.36 (0.10, 1.35)}  91.37
{Platelets [10*3/ul]}  {220.09 (141.55, 345.90)}  96.76
{C-reactive protein [mg/l]}  {69.29 (6.00, 200.12)}  55.18
{hs. C-reactive protein [mg/l]}  {16.19 (3.38, 167.23)}  99.28
{Procalcitonin [ng/ml]}  {0.24 (0.06, 3.08)}  79.98
{Fibrin D-dimer [mg/l]}  {0.00 (0.00, 0.01)}  88.63
{Ferritin [ng/ml]}  {798.00 (155.52, 5625.30)}  62.10
{Cardiac Troponin T [ng/ml]}  {0.01 (0.01, 0.09)}  88.57
{Creatinine [mg/dl]}  {0.94 (0.62, 2.81)}  40.48
{Lactate dehydrogenase [U/l]}  {348.00 (208.00, 703.67)}  61.22
{GGT [U/l]}  {97.50 (20.80, 644.10)}  99.32
{AAT [U/l]}  {39.15 (19.41, 96.38)}  47.33
{Creatine kinase [U/l]}  {148.00 (37.49, 884.45)}  81.62
{Bilirubin [mg/dl]}  {0.50 (0.30, 1.06)}  46.65
{Albumin [g/dl]}  {3.27 (2.15, 4.20)}  62.60
{IL-6 [pg/ml]}  {48.62 (8.86, 526.97)}  87.77
{pH}  {7.41 (7.33, 7.47)}  86.77
{PCO$_2$ [mmHg]}  {40.36 (31.35, 51.01)}  90.85
{PaO$_2$ [mmHg]}  {86.23 (61.00, 135.97)}  91.35
{HCO$_3$ [mmol/l]}  {25.11 (20.03, 30.66)}  80.98
{CO$_2$ [mmol/l]}  {24.25 (20.51, 28.40)}  58.08


==> data/cohort.hispanic.txt <==
a  b  c
{Patients [\#]}  \numprint{1732}  -
{COVID-19 [\%]}  100.00  -
{Hispanic [\%]}  100.00  -
{Black [\%]}  4.73  -
{Caucasian [\%]}  31.93  -
{Asian [\%]}  0.87  -
{Inpatient admission [\%]}  44.69  -
{ICU admission [\%]}  6.87  -
{Mortality [\%]}  3.06  -
{Female [\%]}  51.79  -
{Age [years]}  {45.00 (22.00, 70.00)}  -
{Weight [kg]}  {79.78 (56.76, 108.86)}  38.68
{Height [cm]}  {165.10 (152.40, 177.80)}  44.75
{BMI [kg/m$^2$]}  {29.75 (22.88, 39.44)}  44.46
{Intubation [\%]}  3.23  -
{Temperature [°C]}  {36.90 (36.45, 37.70)}  28.87
{SpO$_2$ [\%]}  {97.00 (93.75, 99.00)}  27.54
{Heart rate [/min]}  {86.14 (71.58, 106.17)}  30.54
{Respiratory rate [/min]}  {18.57 (16.00, 24.16)}  33.37
{Dyspnea [\%]}  51.50  -
{Sys. blood pressure [mmHg]}  {124.18 (107.00, 145.84)}  31.87
{Dias. blood pressure [mmHg]}  {74.02 (62.00, 87.33)}  31.93
{Kidney disease [\%]}  7.39  -
{Ischemic heart disease [\%]}  10.10  -
{Other heart diseases [\%]}  39.38  -
{Cerebovascular disease [\%]}  5.31  -
{Hypertension [\%]}  32.91  -
{Diabetes [\%]}  23.27  -
{Hyperlipidemia [\%]}  29.56  -
{Cancer [\%]}  13.39  -
{COPD [\%]}  4.16  -
{Asthma [\%]}  14.67  -
{Pulmonary embolism [\%]}  1.27  -
{Connective tissue disease [\%]}  1.96  -
{Inflamatory bowel disease [\%]}  0.40  -
{Osteoarthritis [\%]}  12.18  -
{Rheumatroid arthritis [\%]}  20.15  -
{HIV [\%]}  0.81  -
{Smoking (never)}  56.12  29.79
{Smoking (previous)}  10.22  29.79
{Smoking (current)}  3.87  29.79
{Smoking (unknown)}  0.00  29.79
{White blood cells [10*3/ul]}  {6.93 (4.29, 12.25)}  51.21
{Neutrophil [\%]}  {70.36 (54.00, 83.62)}  52.66
{Lymphocytes [\%]}  {19.09 (8.17, 34.98)}  52.54
{Eosinophil [\%]}  {0.57 (0.00, 2.66)}  53.52
{Basophil [\%]}  {0.25 (0.00, 0.70)}  53.64
{Platelets [10*3/ul]}  {236.00 (150.40, 368.80)}  51.33
{C-reactive protein [mg/l]}  {69.62 (5.75, 188.17)}  71.48
{hs. C-reactive protein [mg/l]}  {56.55 (3.07, 138.76)}  95.38
{Procalcitonin [ng/ml]}  {0.15 (0.04, 2.84)}  84.64
{Fibrin D-dimer [mg/l]}  {0.53 (0.18, 2.40)}  89.84
{Ferritin [ng/ml]}  {554.47 (88.00, 1956.78)}  73.90
{Cardiac Troponin T [ng/ml]}  {0.01 (0.00, 0.09)}  69.46
{Creatinine [mg/dl]}  {0.80 (0.53, 1.85)}  51.91
{Lactate dehydrogenase [U/l]}  {325.18 (183.77, 616.27)}  73.79
{GGT [U/l]}  {69.90 (25.00, 538.32)}  97.98
{AAT [U/l]}  {36.42 (18.00, 88.82)}  57.79
{Creatine kinase [U/l]}  {105.29 (40.00, 497.77)}  83.08
{Bilirubin [mg/dl]}  {0.50 (0.30, 0.90)}  57.85
{Albumin [g/dl]}  {3.50 (2.55, 4.40)}  57.68
{IL-6 [pg/ml]}  {22.00 (6.00, 233.17)}  97.17
{pH}  {7.40 (7.27, 7.47)}  87.53
{PCO$_2$ [mmHg]}  {41.73 (32.00, 56.99)}  89.95
{PaO$_2$ [mmHg]}  {87.47 (60.18, 126.00)}  89.95
{HCO$_3$ [mmol/l]}  {25.00 (20.00, 30.25)}  81.47
{CO$_2$ [mmol/l]}  {24.42 (20.87, 28.07)}  53.06


==> data/cohort.hospitalised.txt <==
a  b  c
{Patients [\#]}  \numprint{9366}  -
{COVID-19 [\%]}  100.00  -
{Hispanic [\%]}  10.09  -
{Black [\%]}  20.93  -
{Caucasian [\%]}  51.70  -
{Asian [\%]}  3.75  -
{Inpatient admission [\%]}  0.00  -
{ICU admission [\%]}  0.00  -
{Mortality [\%]}  2.65  -
{Female [\%]}  56.54  0.04
{Age [years]}  {52.00 (27.00, 79.00)}  -
{Weight [kg]}  {82.37 (58.61, 117.03)}  55.24
{Height [cm]}  {167.64 (154.94, 182.88)}  59.47
{BMI [kg/m$^2$]}  {29.12 (21.95, 40.39)}  58.37
{Intubation [\%]}  \sig{}1.75  -
{Temperature [°C]}  {36.90 (36.40, 37.62)}  52.55
{SpO$_2$ [\%]}  {96.82 (93.45, 99.00)}  52.38
{Heart rate [/min]}  {84.00 (68.00, 103.00)}  51.26
{Respiratory rate [/min]}  {18.00 (16.00, 22.88)}  59.57
{Dyspnea [\%]}  52.34  -
{Sys. blood pressure [mmHg]}  {125.16 (108.00, 146.00)}  54.00
{Dias. blood pressure [mmHg]}  {74.52 (62.00, 87.96)}  54.03
{Kidney disease [\%]}  10.39  -
{Ischemic heart disease [\%]}  14.33  -
{Other heart diseases [\%]}  47.92  -
{Cerebovascular disease [\%]}  8.58  -
{Hypertension [\%]}  40.85  -
{Diabetes [\%]}  20.71  -
{Hyperlipidemia [\%]}  37.88  -
{Cancer [\%]}  20.05  -
{COPD [\%]}  6.74  -
{Asthma [\%]}  13.40  -
{Pulmonary embolism [\%]}  1.85  -
{Connective tissue disease [\%]}  2.21  -
{Inflamatory bowel disease [\%]}  1.33  -
{Osteoarthritis [\%]}  20.51  -
{Rheumatroid arthritis [\%]}  25.43  -
{HIV [\%]}  0.49  -
{Smoking (never)}  38.11  46.28
{Smoking (previous)}  12.53  46.28
{Smoking (current)}  3.07  46.28
{Smoking (unknown)}  0.00  46.28
{White blood cells [10*3/ul]}  {6.80 (4.17, 11.90)}  64.67
{Neutrophil [\%]}  {69.00 (50.60, 84.33)}  66.33
{Lymphocytes [\%]}  {19.45 (7.53, 36.80)}  66.30
{Eosinophil [\%]}  {0.90 (0.00, 3.20)}  66.78
{Basophil [\%]}  {0.31 (0.00, 1.00)}  66.79
{Platelets [10*3/ul]}  {234.33 (144.00, 362.94)}  64.72
{C-reactive protein [mg/l]}  {69.12 (6.00, 179.19)}  81.10
{hs. C-reactive protein [mg/l]}  {52.45 (3.26, 144.39)}  98.21
{Procalcitonin [ng/ml]}  {0.19 (0.04, 2.96)}  91.22
{Fibrin D-dimer [mg/l]}  {0.72 (0.24, 3.91)}  97.85
{Ferritin [ng/ml]}  {533.73 (78.25, 2046.47)}  81.40
{Cardiac Troponin T [ng/ml]}  {0.03 (0.01, 0.20)}  83.14
{Creatinine [mg/dl]}  {0.90 (0.61, 1.88)}  64.51
{Lactate dehydrogenase [U/l]}  {328.00 (189.96, 586.03)}  82.82
{GGT [U/l]}  {58.00 (13.00, 315.43)}  98.42
{AAT [U/l]}  {30.54 (17.00, 80.41)}  69.38
{Creatine kinase [U/l]}  {127.00 (41.00, 641.50)}  85.68
{Bilirubin [mg/dl]}  {0.50 (0.30, 1.00)}  69.17
{Albumin [g/dl]}  {3.62 (2.70, 4.60)}  69.02
{IL-6 [pg/ml]}  {28.00 (7.00, 207.53)}  96.62
{pH}  {7.39 (7.26, 7.47)}  92.08
{PCO$_2$ [mmHg]}  {40.95 (30.00, 57.89)}  94.01
{PaO$_2$ [mmHg]}  {86.78 (60.07, 141.46)}  94.04
{HCO$_3$ [mmol/l]}  {25.00 (20.00, 29.48)}  86.66
{CO$_2$ [mmol/l]}  {24.50 (20.75, 28.50)}  66.74


==> data/cohort.next.txt <==
a  b  c
{Patients [\#]}  \numprint{14041}  -
{COVID-19 [\%]}  100.00  -
{Hispanic [\%]}  15.53  -
{Black [\%]}  18.97  -
{Caucasian [\%]}  49.47  -
{Asian [\%]}  2.90  -
{Inpatient admission [\%]}  24.44  -
{ICU admission [\%]}  3.64  -
{Mortality [\%]}  0.80  -
{Female [\%]}  54.83  0.05
{Age [years]}  {44.00 (20.00, 73.00)}  -
{Weight [kg]}  {81.40 (56.70, 115.18)}  28.94
{Height [cm]}  {167.64 (153.67, 182.88)}  34.61
{BMI [kg/m$^2$]}  {28.80 (21.52, 39.43)}  34.11
{Intubation [\%]}  0.49  -
{Temperature [°C]}  {36.83 (36.40, 37.68)}  28.40
{SpO$_2$ [\%]}  {97.52 (94.61, 99.14)}  31.86
{Heart rate [/min]}  {81.82 (65.84, 101.00)}  26.73
{Respiratory rate [/min]}  {17.79 (15.27, 21.00)}  39.95
{Dyspnea [\%]}  45.17  -
{Sys. blood pressure [mmHg]}  {124.60 (107.86, 146.23)}  28.47
{Dias. blood pressure [mmHg]}  {75.33 (63.00, 88.22)}  28.47
{Kidney disease [\%]}  7.64  -
{Ischemic heart disease [\%]}  13.14  -
{Other heart diseases [\%]}  41.97  -
{Cerebovascular disease [\%]}  7.63  -
{Hypertension [\%]}  33.77  -
{Diabetes [\%]}  18.07  -
{Hyperlipidemia [\%]}  32.67  -
{Cancer [\%]}  18.55  -
{COPD [\%]}  5.70  -
{Asthma [\%]}  13.27  -
{Pulmonary embolism [\%]}  1.56  -
{Connective tissue disease [\%]}  2.17  -
{Inflamatory bowel disease [\%]}  1.18  -
{Osteoarthritis [\%]}  17.41  -
{Rheumatroid arthritis [\%]}  24.04  -
{HIV [\%]}  0.48  -
{Smoking (never)}  53.28  26.37
{Smoking (previous)}  14.91  26.37
{Smoking (current)}  5.44  26.37
{Smoking (unknown)}  0.00  26.37
{White blood cells [10*3/ul]}  {6.60 (4.20, 11.00)}  54.60
{Neutrophil [\%]}  {63.50 (46.52, 80.50)}  57.39
{Lymphocytes [\%]}  {24.80 (10.50, 40.80)}  57.40
{Eosinophil [\%]}  {1.25 (0.00, 4.00)}  58.02
{Basophil [\%]}  {0.42 (0.00, 1.00)}  58.08
{Platelets [10*3/ul]}  {235.42 (151.00, 343.00)}  54.65
{C-reactive protein [mg/l]}  {40.10 (2.75, 158.30)}  86.21
{hs. C-reactive protein [mg/l]}  {9.10 (0.80, 122.33)}  99.00
{Procalcitonin [ng/ml]}  {0.13 (0.04, 1.38)}  91.57
{Fibrin D-dimer [mg/l]}  {0.79 (0.31, 3.50)}  94.98
{Ferritin [ng/ml]}  {298.20 (33.38, 1577.72)}  85.19
{Cardiac Troponin T [ng/ml]}  {0.01 (0.00, 0.09)}  86.22
{Creatinine [mg/dl]}  {0.86 (0.60, 1.44)}  54.65
{Lactate dehydrogenase [U/l]}  {282.71 (171.00, 567.93)}  88.85
{GGT [U/l]}  {30.00 (10.25, 202.75)}  98.82
{AAT [U/l]}  {24.00 (15.00, 56.30)}  59.53
{Creatine kinase [U/l]}  {110.00 (36.00, 564.10)}  92.74
{Bilirubin [mg/dl]}  {0.45 (0.20, 0.90)}  59.58
{Albumin [g/dl]}  {4.10 (2.90, 4.70)}  59.40
{IL-6 [pg/ml]}  {8.10 (4.20, 52.49)}  99.82
{pH}  {7.42 (7.31, 7.48)}  94.33
{PCO$_2$ [mmHg]}  {37.00 (28.25, 50.64)}  95.04
{PaO$_2$ [mmHg]}  {77.00 (53.00, 130.50)}  95.00
{HCO$_3$ [mmol/l]}  {24.67 (19.30, 29.00)}  88.53
{CO$_2$ [mmol/l]}  {24.13 (21.00, 28.00)}  57.82


==> data/cohort.test.txt <==
a  b  c
{Patients [\#]}  \numprint{14215}  -
{COVID-19 [\%]}  100.00  -
{Hispanic [\%]}  12.18  -
{Black [\%]}  23.30  -
{Caucasian [\%]}  49.31  -
{Asian [\%]}  3.61  -
{Inpatient admission [\%]}  32.24  -
{ICU admission [\%]}  7.13  -
{Mortality [\%]}  5.38  -
{Female [\%]}  54.15  0.04
{Age [years]}  {54.00 (27.00, 80.00)}  -
{Weight [kg]}  {82.70 (58.94, 117.52)}  42.48
{Height [cm]}  {167.64 (154.94, 182.88)}  46.68
{BMI [kg/m$^2$]}  {29.26 (22.02, 40.74)}  45.64
{Intubation [\%]}  4.24  -
{Temperature [°C]}  {36.90 (36.46, 37.63)}  37.50
{SpO$_2$ [\%]}  {96.29 (93.38, 99.00)}  35.26
{Heart rate [/min]}  {84.70 (68.80, 102.93)}  37.46
{Respiratory rate [/min]}  {18.67 (16.00, 24.00)}  42.21
{Dyspnea [\%]}  56.38  -
{Sys. blood pressure [mmHg]}  {125.00 (108.31, 146.43)}  38.56
{Dias. blood pressure [mmHg]}  {73.60 (61.69, 87.03)}  38.58
{Kidney disease [\%]}  13.42  -
{Ischemic heart disease [\%]}  18.07  -
{Other heart diseases [\%]}  54.06  -
{Cerebovascular disease [\%]}  10.63  -
{Hypertension [\%]}  46.16  -
{Diabetes [\%]}  24.84  -
{Hyperlipidemia [\%]}  40.56  -
{Cancer [\%]}  21.41  -
{COPD [\%]}  8.79  -
{Asthma [\%]}  15.16  -
{Pulmonary embolism [\%]}  2.69  -
{Connective tissue disease [\%]}  2.72  -
{Inflamatory bowel disease [\%]}  1.36  -
{Osteoarthritis [\%]}  22.44  -
{Rheumatroid arthritis [\%]}  27.81  -
{HIV [\%]}  0.64  -
{Smoking (never)}  44.16  36.46
{Smoking (previous)}  15.15  36.46
{Smoking (current)}  4.22  36.46
{Smoking (unknown)}  0.00  36.46
{White blood cells [10*3/ul]}  {6.98 (4.18, 12.45)}  48.40
{Neutrophil [\%]}  {70.98 (52.33, 84.43)}  49.87
{Lymphocytes [\%]}  {18.02 (7.50, 35.00)}  49.84
{Eosinophil [\%]}  {0.73 (0.00, 2.97)}  50.57
{Basophil [\%]}  {0.28 (0.00, 0.91)}  50.70
{Platelets [10*3/ul]}  {232.68 (144.00, 366.63)}  48.45
{C-reactive protein [mg/l]}  {73.38 (9.00, 183.01)}  67.81
{hs. C-reactive protein [mg/l]}  {56.14 (4.96, 158.78)}  96.31
{Procalcitonin [ng/ml]}  {0.17 (0.04, 2.59)}  81.99
{Fibrin D-dimer [mg/l]}  {0.89 (0.26, 4.72)}  93.16
{Ferritin [ng/ml]}  {566.49 (96.00, 2212.00)}  69.13
{Cardiac Troponin T [ng/ml]}  {0.02 (0.00, 0.16)}  69.05
{Creatinine [mg/dl]}  {0.90 (0.60, 2.13)}  48.42
{Lactate dehydrogenase [U/l]}  {330.94 (193.45, 590.83)}  70.55
{GGT [U/l]}  {54.50 (14.57, 318.00)}  96.69
{AAT [U/l]}  {33.67 (17.27, 87.40)}  53.77
{Creatine kinase [U/l]}  {126.00 (37.00, 722.20)}  78.24
{Bilirubin [mg/dl]}  {0.50 (0.30, 1.00)}  53.65
{Albumin [g/dl]}  {3.44 (2.50, 4.40)}  53.48
{IL-6 [pg/ml]}  {24.33 (7.00, 171.30)}  95.50
{pH}  {7.40 (7.28, 7.47)}  84.29
{PCO$_2$ [mmHg]}  {41.06 (30.37, 56.00)}  88.05
{PaO$_2$ [mmHg]}  {88.00 (60.00, 130.91)}  88.10
{HCO$_3$ [mmol/l]}  {25.00 (19.88, 30.00)}  78.22
{CO$_2$ [mmol/l]}  {24.40 (20.56, 28.33)}  49.98


==> data/cohort.train.txt <==
a  b  c
{Patients [\#]}  \numprint{23692}  -
{COVID-19 [\%]}  100.00  -
{Hispanic [\%]}  11.90  -
{Black [\%]}  23.33  -
{Caucasian [\%]}  50.19  -
{Asian [\%]}  3.41  -
{Inpatient admission [\%]}  32.16  -
{ICU admission [\%]}  7.12  -
{Mortality [\%]}  5.34  -
{Female [\%]}  54.14  0.04
{Age [years]}  {54.00 (27.00, 80.00)}  -
{Weight [kg]}  {82.97 (58.97, 117.93)}  42.90
{Height [cm]}  {167.64 (154.94, 182.88)}  47.27
{BMI [kg/m$^2$]}  {29.32 (22.05, 40.64)}  46.13
{Intubation [\%]}  4.23  -
{Temperature [°C]}  {36.90 (36.45, 37.61)}  37.75
{SpO$_2$ [\%]}  {96.33 (93.38, 99.00)}  35.50
{Heart rate [/min]}  {84.33 (68.89, 102.67)}  38.14
{Respiratory rate [/min]}  {18.59 (16.00, 24.00)}  42.74
{Dyspnea [\%]}  57.07  -
{Sys. blood pressure [mmHg]}  {125.16 (108.22, 146.96)}  39.24
{Dias. blood pressure [mmHg]}  {73.38 (61.67, 87.00)}  39.27
{Kidney disease [\%]}  13.13  -
{Ischemic heart disease [\%]}  18.71  -
{Other heart diseases [\%]}  53.55  -
{Cerebovascular disease [\%]}  10.43  -
{Hypertension [\%]}  46.10  -
{Diabetes [\%]}  25.03  -
{Hyperlipidemia [\%]}  40.25  -
{Cancer [\%]}  21.48  -
{COPD [\%]}  9.23  -
{Asthma [\%]}  15.32  -
{Pulmonary embolism [\%]}  2.98  -
{Connective tissue disease [\%]}  2.56  -
{Inflamatory bowel disease [\%]}  1.44  -
{Osteoarthritis [\%]}  21.73  -
{Rheumatroid arthritis [\%]}  27.59  -
{HIV [\%]}  0.60  -
{Smoking (never)}  44.02  36.18
{Smoking (previous)}  15.48  36.18
{Smoking (current)}  4.32  36.18
{Smoking (unknown)}  0.00  36.18
{White blood cells [10*3/ul]}  {6.94 (4.17, 12.34)}  49.24
{Neutrophil [\%]}  {70.50 (51.89, 84.25)}  50.67
{Lymphocytes [\%]}  {18.28 (7.50, 35.40)}  50.66
{Eosinophil [\%]}  {0.75 (0.00, 3.00)}  51.41
{Basophil [\%]}  {0.30 (0.00, 1.00)}  51.48
{Platelets [10*3/ul]}  {232.38 (143.00, 365.00)}  49.28
{C-reactive protein [mg/l]}  {73.62 (8.00, 185.52)}  68.39
{hs. C-reactive protein [mg/l]}  {56.55 (4.85, 162.00)}  96.62
{Procalcitonin [ng/ml]}  {0.16 (0.04, 2.59)}  82.33
{Fibrin D-dimer [mg/l]}  {0.91 (0.29, 4.95)}  93.20
{Ferritin [ng/ml]}  {574.00 (97.34, 2196.90)}  69.77
{Cardiac Troponin T [ng/ml]}  {0.02 (0.00, 0.15)}  69.57
{Creatinine [mg/dl]}  {0.91 (0.62, 2.14)}  49.52
{Lactate dehydrogenase [U/l]}  {331.33 (191.00, 606.87)}  70.94
{GGT [U/l]}  {54.50 (13.25, 280.90)}  96.62
{AAT [U/l]}  {33.67 (17.00, 85.00)}  54.60
{Creatine kinase [U/l]}  {124.81 (38.00, 660.14)}  78.95
{Bilirubin [mg/dl]}  {0.50 (0.30, 1.00)}  54.59
{Albumin [g/dl]}  {3.42 (2.50, 4.40)}  54.41
{IL-6 [pg/ml]}  {24.42 (6.57, 168.48)}  95.53
{pH}  {7.40 (7.28, 7.47)}  84.29
{PCO$_2$ [mmHg]}  {40.91 (31.00, 56.21)}  88.03
{PaO$_2$ [mmHg]}  {88.26 (61.00, 131.00)}  88.08
{HCO$_3$ [mmol/l]}  {25.00 (19.50, 30.21)}  78.57
{CO$_2$ [mmol/l]}  {24.50 (20.50, 28.33)}  51.10


==> data/cohort.val.txt <==
a  b  c
{Patients [\#]}  \numprint{9477}  -
{COVID-19 [\%]}  100.00  -
{Hispanic [\%]}  11.44  -
{Black [\%]}  23.94  -
{Caucasian [\%]}  49.67  -
{Asian [\%]}  3.43  -
{Inpatient admission [\%]}  33.06  -
{ICU admission [\%]}  7.13  -
{Mortality [\%]}  5.38  -
{Female [\%]}  54.16  0.03
{Age [years]}  {54.00 (27.00, 80.00)}  -
{Weight [kg]}  {82.81 (58.23, 117.93)}  42.11
{Height [cm]}  {167.64 (154.94, 182.88)}  46.74
{BMI [kg/m$^2$]}  {29.32 (21.95, 40.71)}  45.65
{Intubation [\%]}  4.22  -
{Temperature [°C]}  {36.90 (36.43, 37.63)}  36.56
{SpO$_2$ [\%]}  {96.33 (93.32, 99.00)}  34.45
{Heart rate [/min]}  {84.36 (68.29, 102.17)}  37.04
{Respiratory rate [/min]}  {18.57 (16.00, 24.00)}  41.87
{Dyspnea [\%]}  57.55  -
{Sys. blood pressure [mmHg]}  {125.21 (108.69, 146.76)}  38.42
{Dias. blood pressure [mmHg]}  {73.58 (61.69, 87.26)}  38.39
{Kidney disease [\%]}  13.13  -
{Ischemic heart disease [\%]}  19.62  -
{Other heart diseases [\%]}  54.01  -
{Cerebovascular disease [\%]}  10.93  -
{Hypertension [\%]}  45.85  -
{Diabetes [\%]}  24.69  -
{Hyperlipidemia [\%]}  40.53  -
{Cancer [\%]}  20.92  -
{COPD [\%]}  9.13  -
{Asthma [\%]}  14.77  -
{Pulmonary embolism [\%]}  3.01  -
{Connective tissue disease [\%]}  2.73  -
{Inflamatory bowel disease [\%]}  1.33  -
{Osteoarthritis [\%]}  22.27  -
{Rheumatroid arthritis [\%]}  29.01  -
{HIV [\%]}  0.65  -
{Smoking (never)}  44.71  34.77
{Smoking (previous)}  16.44  34.77
{Smoking (current)}  4.08  34.77
{Smoking (unknown)}  0.00  34.77
{White blood cells [10*3/ul]}  {6.96 (4.16, 12.26)}  48.57
{Neutrophil [\%]}  {71.00 (51.40, 84.65)}  50.08
{Lymphocytes [\%]}  {18.00 (7.20, 35.70)}  50.05
{Eosinophil [\%]}  {0.70 (0.00, 3.00)}  51.00
{Basophil [\%]}  {0.30 (0.00, 1.00)}  51.06
{Platelets [10*3/ul]}  {233.21 (144.00, 368.10)}  48.62
{C-reactive protein [mg/l]}  {71.50 (8.98, 184.92)}  67.98
{hs. C-reactive protein [mg/l]}  {61.10 (3.43, 168.00)}  96.66
{Procalcitonin [ng/ml]}  {0.16 (0.04, 2.82)}  81.96
{Fibrin D-dimer [mg/l]}  {0.95 (0.31, 5.83)}  93.15
{Ferritin [ng/ml]}  {567.85 (101.02, 2211.85)}  69.59
{Cardiac Troponin T [ng/ml]}  {0.02 (0.00, 0.18)}  68.94
{Creatinine [mg/dl]}  {0.90 (0.61, 2.16)}  48.65
{Lactate dehydrogenase [U/l]}  {335.00 (189.00, 605.71)}  70.94
{GGT [U/l]}  {47.50 (13.30, 243.20)}  96.55
{AAT [U/l]}  {34.00 (18.00, 88.39)}  53.87
{Creatine kinase [U/l]}  {124.04 (37.00, 803.53)}  78.61
{Bilirubin [mg/dl]}  {0.50 (0.30, 1.00)}  53.84
{Albumin [g/dl]}  {3.42 (2.50, 4.40)}  53.70
{IL-6 [pg/ml]}  {23.00 (7.00, 145.60)}  95.60
{pH}  {7.40 (7.28, 7.47)}  85.07
{PCO$_2$ [mmHg]}  {41.00 (31.00, 55.93)}  88.34
{PaO$_2$ [mmHg]}  {87.18 (59.00, 127.26)}  88.35
{HCO$_3$ [mmol/l]}  {25.00 (19.60, 30.00)}  79.04
{CO$_2$ [mmol/l]}  {24.44 (20.50, 28.19)}  49.95

